Improving Performance Models for Irregular Point-to-Point Communication

Parallel applications are often unable to take full advantage of emerging parallel architectures due to scaling limitations, which arise due to inter-process communication. Performance models are used to analyze the sources of communication costs. However, traditional models for point-to-point communication fail to capture the full cost of many irregular operations, such as sparse matrix methods. In this paper, a node-aware based model is presented. Furthermore, the model is extended to include communication queue search time as well as an additional parameter estimating network contention. The resulting model is applied to a variety of irregular communication patterns throughout matrix operations, displaying improved accuracy over traditional models.

==> gemini_line.tikz <==
\usetikzlibrary{calc,shapes,positioning}
\usetikzlibrary{patterns}
\usetikzlibrary{arrows}
\tikzstyle{line}=[draw]
\tikzstyle{arrow}=[draw, -latex] 

\resizebox {\columnwidth} {!} {

\begin{tikzpicture}

    % Draw Gemini 0
    \node[] (n0) at (0.25,0.5) {$N0$};
    \node[] (n1) at (0.75,0.5) {$N1$};
    \node[] (g0) at (0.5,-0.25) {$G0$};
    \draw[black] (0,0) rectangle (0.5,1);
    \draw[black] (0.5, 0) rectangle (1,1);
    \draw[black] (0.25,0) rectangle (0.75,-0.5);

    % Draw Gemini 1
    \node[] (n2) at (2.25,0.5) {$N2$};
    \node[] (n3) at (2.75,0.5) {$N3$};
    \node[] (g1) at (2.5,-0.25) {$G1$};
    \draw[black] (2,0) rectangle (2.5,1);
    \draw[black] (2.5, 0) rectangle (3,1);
    \draw[black] (2.25,0) rectangle (2.75,-0.5);

    % Draw Gemini 2
    \node[] (n4) at (4.25,0.5) {$N4$};
    \node[] (n5) at (4.75,0.5) {$N5$};
    \node[] (g2) at (4.5,-0.25) {$G2$};
    \draw[black] (4,0) rectangle (4.5,1);
    \draw[black] (4.5, 0) rectangle (5,1);
    \draw[black] (4.25,0) rectangle (4.75,-0.5);

    % Draw Gemini 3
    \node[] (n6) at (6.25,0.5) {$N6$};
    \node[] (n7) at (6.75,0.5) {$N7$};
    \node[] (g3) at (6.5,-0.25) {$G3$};
    \draw[black] (6,0) rectangle (6.5,1);
    \draw[black] (6.5, 0) rectangle (7,1);
    \draw[black] (6.25,0) rectangle (6.75,-0.5);


    %\node[draw=black,circle,thick] (g0) at (0, 0) {$G0$};
    %\node[draw=black,circle,thick] (g1) at (1.5, 0) {$G1$};
    %\node[draw=black,circle,thick] (g2) at (3, 0) {$G2$};
    %\node[draw=black,circle,thick] (g3) at (4.5, 0) {$G3$};

    \path [line, thick] (g0.east) -- (g1.west);
    \path [line, thick] (g1.east) -- (g2.west);
    \path [line, thick] (g2.east) -- (g3.west);

    \draw[thick, ->] (g0.south east) to [bend right] (g2.south west);
    \draw[thick, ->] (g1.south east) to [bend right] (g3.south west);

\end{tikzpicture}

}

